Automatic Specialization of Third-Party Java Dependencies

Large-scale code reuse significantly reduces both development costs and time. However, the massive share of third-party code in software projects poses new challenges, especially in terms of maintenance and security. In this paper, we propose a novel technique to specialize dependencies of Java projects, based on their actual usage. Given a project and its dependencies, we systematically identify the subset of each dependency that is necessary to build the project, and we remove the rest. As a result of this process, we package each specialized dependency in a JAR file. Then, we generate specialized dependency trees where the original dependencies are replaced by the specialized versions. This allows building the project with significantly less third-party code than the original. As a result, the specialized dependencies become a first-class concept in the software supply chain, rather than a transient artifact in an optimizing compiler toolchain. We implement our technique in a tool called DepTrim, which we evaluate with 30 notable open-source Java projects. DepTrim specializes a total of 343 (86.6%) dependencies across these projects, and successfully rebuilds each project with a specialized dependency tree. Moreover, through this specialization, DepTrim removes a total of 57,444 (42.2%) classes from the dependencies, reducing the ratio of dependency classes to project classes from 8.7x in the original projects to 5.0x after specialization. These novel results indicate that dependency specialization significantly reduces the share of third-party code in Java projects.

==> bcutil-jdk18on-usage.txt <==
[INFO] +- org.bouncycastle:bcpkix-jdk18on:jar:1.71.1:compile
[INFO] |  \- org.bouncycastle:bcutil-jdk18on:jar:1.71.1:compile

USED TYPES in transitive bcutil-jdk18on-1.71.1.jar -> [
org.bouncycastle.asn1.bsi.BSIObjectIdentifiers,
org.bouncycastle.asn1.cmp.PKIStatus,
org.bouncycastle.asn1.cmp.PKIStatusInfo,
org.bouncycastle.asn1.cmp.PKIFailureInfo (INDIRECTLY used through TimeStampResponse),
org.bouncycastle.asn1.cmp.PKIFreeText (INDIRECTLY used through TimeStampResponse),
org.bouncycastle.asn1.cms.OriginatorInfo,
org.bouncycastle.asn1.cms.RecipientEncryptedKey,
org.bouncycastle.asn1.cms.KeyTransRecipientInfo (directly)
org.bouncycastle.asn1.cms.KeyAgreeRecipientInfo,
org.bouncycastle.asn1.cms.KEKRecipientInfo,
org.bouncycastle.asn1.cms.OtherRevocationInfoFormat,
org.bouncycastle.asn1.cms.CMSAttributes,
org.bouncycastle.asn1.cms.OtherKeyAttribute,
org.bouncycastle.asn1.cms.KEKIdentifier,
org.bouncycastle.asn1.cms.PasswordRecipientInfo,
org.bouncycastle.asn1.cms.OriginatorPublicKey,
org.bouncycastle.asn1.cms.KeyAgreeRecipientIdentifier,
org.bouncycastle.asn1.cms.EnvelopedData (directly),
org.bouncycastle.asn1.cms.Attributes,
org.bouncycastle.asn1.cms.Attribute (directly),
org.bouncycastle.asn1.cms.RecipientIdentifier (directly),
org.bouncycastle.asn1.cms.SignerInfo,
org.bouncycastle.asn1.cms.RsaKemParameters,
org.bouncycastle.asn1.cms.SignerIdentifier,
org.bouncycastle.asn1.cms.ContentInfo (directly),
org.bouncycastle.asn1.cms.CMSObjectIdentifiers,
org.bouncycastle.asn1.cms.IssuerAndSerialNumber (directly),
org.bouncycastle.asn1.cms.OriginatorIdentifierOrKey,
org.bouncycastle.asn1.cms.CMSAlgorithmProtection,
org.bouncycastle.asn1.cms.EncryptedContentInfo (directly),
org.bouncycastle.asn1.cms.SignedData,
org.bouncycastle.asn1.cms.AttributeTable (directly),
org.bouncycastle.asn1.cms.GenericHybridParameters,
org.bouncycastle.asn1.cms.RecipientKeyIdentifier,
org.bouncycastle.asn1.cms.RecipientInfo (directly),
org.bouncycastle.asn1.cms.Time,
org.bouncycastle.asn1.cms.OtherRecipientInfo,
org.bouncycastle.asn1.eac.EACObjectIdentifiers,
org.bouncycastle.asn1.ess.SigningCertificateV2 (INDIRECTLY used through TimeStampToken and TimeStampResponse),
org.bouncycastle.asn1.ess.ESSCertID (INDIRECTLY used through TimeStampToken and TimeStampResponse),
org.bouncycastle.asn1.ess.SigningCertificate (INDIRECTLY used through TimeStampToken and TimeStampResponse),
org.bouncycastle.asn1.ess.ESSCertIDv2 (INDIRECTLY used through TimeStampToken and TimeStampResponse),
org.bouncycastle.asn1.tsp.TimeStampResp (INDIRECTLY used through TimeStampResponse),
org.bouncycastle.asn1.tsp.MessageImprint (directly),
org.bouncycastle.asn1.tsp.TimeStampReq (INDIRECTLY used through TimeStampRequest and TimeStampRequestGenerator),
org.bouncycastle.asn1.tsp.TSTInfo (INDIRECTLY used through TimeStampToken, TimeStampTokenInfo),
org.bouncycastle.asn1.tsp.Accuracy (INDIRECTLY used through TimeStampTokenInfo)]

USED DIRECTLY
import org.bouncycastle.asn1.cms.ContentInfo; used in com.lowagie.text.pdf.PdfPublicKeySecurityHandler and com.lowagie.text.pdf.PdfPKCS7
import org.bouncycastle.asn1.cms.EncryptedContentInfo; used in com.lowagie.text.pdf.PdfPublicKeySecurityHandler
import org.bouncycastle.asn1.cms.EnvelopedData; used in com.lowagie.text.pdf.PdfPublicKeySecurityHandler
import org.bouncycastle.asn1.cms.IssuerAndSerialNumber; used in com.lowagie.text.pdf.PdfPublicKeySecurityHandler
import org.bouncycastle.asn1.cms.KeyTransRecipientInfo; used in com.lowagie.text.pdf.PdfPublicKeySecurityHandler
import org.bouncycastle.asn1.cms.RecipientIdentifier; used in com.lowagie.text.pdf.PdfPublicKeySecurityHandler
import org.bouncycastle.asn1.cms.RecipientInfo; used in com.lowagie.text.pdf.PdfPublicKeySecurityHandler
import org.bouncycastle.asn1.cms.Attribute; used in com.lowagie.text.pdf.PdfPKCS7
import org.bouncycastle.asn1.cms.AttributeTable; used in com.lowagie.text.pdf.PdfPKCS7
import org.bouncycastle.asn1.tsp.MessageImprint; - used in com.lowagie.text.pdf.PdfPKCS7


USED THROUGH bcpkix-jdk18on


https://www.javadoc.io/doc/org.bouncycastle/bcutil-jdk18on/latest/index.html

org.bouncycastle.asn1.bsi: ASN.1 classes specific to the Bundesamt für Sicherheit in der Informationstechnik (BSI) standards.
org.bouncycastle.asn1.cmp: Support classes useful for encoding and supporting PKIX-CMP as described RFC 4210.
org.bouncycastle.asn1.cms: Support classes useful for encoding and supporting Cryptographic Message Syntax as described in PKCS#7 and RFC 3369 (formerly RFC 2630).
org.bouncycastle.asn1.eac: ASN.1 classes specific to the Bundesamt für Sicherheit in der Informationstechnik (BSI) Technical Guideline Advanced Security Mechanisms for Machine Readable Travel Documents.
org.bouncycastle.asn1.ess: Support classes useful for encoding and supporting Enhanced Security Services for S/MIME as described RFC 2634 and RFC 5035.
org.bouncycastle.asn1.tsp:Support classes useful for encoding and supporting Time Stamp Protocol as described RFC 3161.


https://www.javadoc.io/doc/org.bouncycastle/bcprov-jdk18on/latest/index.html

------

USED TYPES in bcpkix-jdk18on-1.71.1.jar -> [
org.bouncycastle.cms.CMSVerifierCertificateNotValidException,
org.bouncycastle.cms.CMSSignatureEncryptionAlgorithmFinder,
org.bouncycastle.cms.CMSTypedStream,
org.bouncycastle.cms.CMSUtils (uses OtherRevocationInfoFormat),
org.bouncycastle.tsp.TSPValidationException,
org.bouncycastle.cert.ocsp.OCSPException,
org.bouncycastle.cms.CMSTypedStream$FullReaderStream,
org.bouncycastle.tsp.TimeStampRequest (used directly by openpdf in TSAClientBouncyCastle, uses TimeStampReq),
org.bouncycastle.cert.ocsp.OCSPReqBuilder$RequestObject,
org.bouncycastle.tsp.TimeStampRequestGenerator (used directly by openpdf in TSAClientBouncyCastle),
org.bouncycastle.cms.CMSRuntimeException,
org.bouncycastle.cms.PasswordRecipientId,
org.bouncycastle.cms.KeyAgreeRecipientInformation,
org.bouncycastle.cms.jcajce.CMSUtils,
org.bouncycastle.cms.CMSProcessableByteArray,
org.bouncycastle.cms.jcajce.EnvelopedDataHelper$JCECallback,
org.bouncycastle.cert.jcajce.JcaX509CertificateHolder,
org.bouncycastle.cms.PasswordRecipient$PRF,
org.bouncycastle.tsp.TimeStampToken (used by openpdf directly in PdfPKCS7 and TSAClientBouncyCastle)
org.bouncycastle.cms.KEKRecipient,
org.bouncycastle.operator.SecretKeySizeProvider,
org.bouncycastle.cms.KeyAgreeRecipient,
org.bouncycastle.cms.RecipientOperator,
org.bouncycastle.operator.GenericKey,
org.bouncycastle.cms.KeyTransRecipientInformation,
org.bouncycastle.cms.CMSEnvelopedHelper$CMSEnvelopedSecureReadable,
org.bouncycastle.cert.selector.MSOutlookKeyIdCalculator$SHA1Digest,
org.bouncycastle.cms.RecipientId,
org.bouncycastle.cert.X509CRLEntryHolder,
org.bouncycastle.cms.PasswordRecipientInformation,
org.bouncycastle.cms.AuthAttributesProvider,
org.bouncycastle.operator.MacCalculator,
org.bouncycastle.cert.ocsp.OCSPUtils,
org.bouncycastle.cms.CMSException,
org.bouncycastle.cms.SignerInformationVerifier,
org.bouncycastle.operator.DefaultSecretKeySizeProvider,
org.bouncycastle.operator.AlgorithmNameFinder,
org.bouncycastle.cert.ocsp.UnknownStatus,
org.bouncycastle.operator.RawContentVerifier,
org.bouncycastle.cms.jcajce.DefaultJcaJceExtHelper,
org.bouncycastle.operator.DigestAlgorithmIdentifierFinder,
org.bouncycastle.cert.CertIOException,
org.bouncycastle.cms.Recipient,
org.bouncycastle.cms.PasswordRecipient,
org.bouncycastle.cms.KeyAgreeRecipientId,
org.bouncycastle.cms.SignerId,
org.bouncycastle.cms.jcajce.JcaJceExtHelper,
org.bouncycastle.cms.CMSSignedData$1,
org.bouncycastle.cms.SignerInformationStore,
org.bouncycastle.cert.selector.X509CertificateHolderSelector,
org.bouncycastle.operator.InputAEADDecryptor,
org.bouncycastle.operator.jcajce.JceAsymmetricKeyUnwrapper,
org.bouncycastle.operator.DefaultSignatureNameFinder,
org.bouncycastle.cms.CMSSecureReadable,
org.bouncycastle.cert.CertException,
org.bouncycastle.cms.CMSAttributeTableGenerationException,
org.bouncycastle.cms.KEKRecipientId,
org.bouncycastle.cms.CMSAlgorithm,
org.bouncycastle.cms.RecipientInformationStore,
org.bouncycastle.cms.CMSSignerDigestMismatchException,
org.bouncycastle.tsp.TimeStampResponse (used directly by openpdf in TSAClientBouncyCastle),
org.bouncycastle.cms.CMSEnvelopedHelper$CMSDigestAuthenticatedSecureReadable,
org.bouncycastle.cms.jcajce.JceKeyTransRecipient,
org.bouncycastle.cms.jcajce.ProviderJcaJceExtHelper,
org.bouncycastle.tsp.TSPException,
org.bouncycastle.cert.selector.MSOutlookKeyIdCalculator$GeneralDigest,
org.bouncycastle.tsp.GenTimeAccuracy,
org.bouncycastle.tsp.TSPUtil,
org.bouncycastle.operator.jcajce.OperatorHelper$OpCertificateException,
org.bouncycastle.operator.SymmetricKeyUnwrapper,
org.bouncycastle.operator.jcajce.JcaDigestCalculatorProviderBuilder$1$1,
org.bouncycastle.operator.AsymmetricKeyUnwrapper,
org.bouncycastle.operator.DigestCalculatorProvider,
org.bouncycastle.cms.CMSSignedData,
org.bouncycastle.cms.CMSEnvelopedDataGenerator,
org.bouncycastle.tsp.TimeStampToken$CertID,
org.bouncycastle.cms.CMSReadable,
org.bouncycastle.operator.InputDecryptor,
org.bouncycastle.cms.CMSEnvelopedData (used by openpdf directly, uses ContentInfo, AttributeTable),
org.bouncycastle.cms.CMSSignatureAlgorithmNameGenerator,
org.bouncycastle.cert.ocsp.RevokedStatus,
org.bouncycastle.cms.jcajce.EnvelopedDataHelper$1,
org.bouncycastle.cms.KEKRecipientInformation,
org.bouncycastle.cms.RecipientInfoGenerator,
org.bouncycastle.operator.jcajce.JcaDigestCalculatorProviderBuilder$DigestOutputStream,
org.bouncycastle.tsp.TSPIOException,
org.bouncycastle.operator.KeyUnwrapper,
org.bouncycastle.operator.jcajce.JcaDigestCalculatorProviderBuilder$1,
org.bouncycastle.cert.selector.MSOutlookKeyIdCalculator,
org.bouncycastle.cert.X509AttributeCertificateHolder,
org.bouncycastle.cert.ocsp.OCSPReqBuilder,
org.bouncycastle.operator.ContentVerifier,
org.bouncycastle.cms.SignerInformationVerifierProvider,
org.bouncycastle.cert.ocsp.SingleResp,
org.bouncycastle.cms.jcajce.NamedJcaJceExtHelper,
org.bouncycastle.cms.KeyTransRecipientId,
org.bouncycastle.cms.jcajce.JceKeyTransEnvelopedRecipient,
org.bouncycastle.operator.OutputEncryptor,
org.bouncycastle.cms.KeyTransRecipient,
org.bouncycastle.cms.CMSEnvelopedHelper$CMSAuthenticatedSecureReadable,
org.bouncycastle.operator.DigestCalculator,
org.bouncycastle.operator.OperatorException,
org.bouncycastle.cms.CMSAttributeTableGenerator,
org.bouncycastle.cms.PKCS7ProcessableObject,
org.bouncycastle.cert.ocsp.BasicOCSPResp,
org.bouncycastle.operator.jcajce.JceGenericKey,
org.bouncycastle.cert.ocsp.Req,
org.bouncycastle.cert.ocsp.OCSPResp,
org.bouncycastle.cms.CMSEnvelopedHelper (uses KeyAgreeRecipientInfo, KEKRecipientInfo),
org.bouncycastle.operator.jcajce.JceKTSKeyUnwrapper,
org.bouncycastle.tsp.TimeStampTokenInfo (used by openpdf directly in PdfPKCS7 and TSAClientBouncyCastle),
org.bouncycastle.cms.SignerInformation,
org.bouncycastle.cert.AttributeCertificateIssuer,
org.bouncycastle.cms.jcajce.JceKeyTransEnvelopedRecipient$1,
org.bouncycastle.cms.jcajce.EnvelopedDataHelper$2,
org.bouncycastle.cert.X509CRLHolder,
org.bouncycastle.cms.SignerInfoGenerator,
org.bouncycastle.operator.ContentSigner,
org.bouncycastle.cms.CMSTypedData,
org.bouncycastle.operator.OutputAEADEncryptor,
org.bouncycastle.cert.ocsp.CertificateStatus,
org.bouncycastle.cms.CMSEnvelopedHelper$CMSDigestAuthenticatedSecureReadable$1,
org.bouncycastle.cms.CMSProcessable,
org.bouncycastle.operator.jcajce.OperatorHelper,
org.bouncycastle.cms.RecipientInformation,
org.bouncycastle.cms.CMSEnvelopedGenerator,
org.bouncycastle.cert.ocsp.OCSPReq,
org.bouncycastle.cert.CertUtils,
org.bouncycastle.cert.ocsp.CertificateID,
org.bouncycastle.operator.jcajce.JcaDigestCalculatorProviderBuilder,
org.bouncycastle.cms.OriginatorInformation,
org.bouncycastle.cert.X509CertificateHolder,
org.bouncycastle.cert.AttributeCertificateHolder,
org.bouncycastle.operator.ContentVerifierProvider,
org.bouncycastle.operator.AADProcessor,
org.bouncycastle.operator.DefaultDigestAlgorithmIdentifierFinder,
org.bouncycastle.cms.CMSSignedHelper,
org.bouncycastle.operator.SignatureAlgorithmIdentifierFinder,
org.bouncycastle.cms.NullOutputStream,
org.bouncycastle.cms.OriginatorId,
org.bouncycastle.cms.jcajce.EnvelopedDataHelper,
org.bouncycastle.operator.OperatorCreationException,
org.bouncycastle.cert.ocsp.RespID,
org.bouncycastle.operator.jcajce.JceSymmetricKeyUnwrapper]


==> tables/OpenPDF.json <==
{
    "options": {
        "gen-comma": false,
        "gen-surround": false,
        "latex-whitespace": false,
        "latex-border": true,
        "latex-command": true,
        "latex-split": false,
        "latex-landscape": false,
        "latex-float": true,
        "fit-table": "none",
        "latex-hhline": true,
        "latex-hhline-hash": false,
        "latex-tabu": false,
        "latex-color": false,
        "latex-microfix-alignment": true,
        "tex-escape": true,
        "tex-macro": true,
        "html-indent": "tab",
        "html-tbody": false,
        "html-remove-tag": false,
        "csv-separator": ",",
        "bbcode-header": "1",
        "pretext-indent": "two",
        "context-split": false,
        "context-landscape": false,
        "context-float": true,
        "context-indent": "two",
        "wml-indent": "four"
    },
    "autoBooktabs": false,
    "caption": {
        "caption": "Number of tests that fail for the projects with at least one test failure.",
        "numbered": false,
        "label": "tab:all-projects"
    },
    "cells": [
        [
            {
                "dataset": {
                    "borderBottom": "normal",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "align": "l",
                    "borderRight": "normal"
                },
                "html": "\\textsc{Dependency}",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderBottom": "normal",
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\textsc{Type}",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "borderBottom": "normal",
                    "borderTop": "normal",
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\textsc{Classes Removed}",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "align": "l",
                    "borderRight": "normal"
                },
                "html": "\\texttt{xmlgraphics-commons}",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "transitive<br>",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[q]{366}{375}",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "align": "l",
                    "borderRight": "normal"
                },
                "html": "\\texttt{bcutil-jdk18on}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "transitive<br>",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[q]{532}{579}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\texttt{fop-core}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "transitive<br>",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\ChartSmall[q]{2278}{2547}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\texttt{bcpkix-jdk18on}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "direct<br>",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\ChartSmall[q]{697}{841}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "l",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\texttt{bcprov-jdk18on}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "direct<br>",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[q]{5696}{7149}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\texttt{xml-apis}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "transitive<br>",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "align": "r",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[q]{234}{346}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "align": "l",
                    "borderRight": "normal"
                },
                "html": "\\texttt{fontbox}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "transitive<br>",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[q]{100}{157}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "align": "l",
                    "borderRight": "normal"
                },
                "html": "\\texttt{xalan}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "transitive<br>",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[q]{942}{1501}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\texttt{icu4j}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "direct",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\ChartSmall[q]{578}{1555}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\texttt{serializer}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "transitive",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\ChartSmall[q]{39}{108}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\texttt{commons-logging}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "transitive",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\ChartSmall[q]{6}{18}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\texttt{fop}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "transitive",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "N.A",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderBottom": "normal",
                    "borderTop": "normal",
                    "align": "l",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\textsc{Total}",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderBottom": "normal",
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "--",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "borderBottom": "normal",
                    "borderRight": "normal",
                    "borderTop": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[p]{11468}{15176}",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            }
        ]
    ],
    "version": "2.3.3"
}

==> tables/depclean.json <==
{
    "options": {
        "gen-comma": false,
        "gen-surround": false,
        "latex-whitespace": false,
        "latex-border": true,
        "latex-command": true,
        "latex-split": false,
        "latex-landscape": false,
        "latex-float": true,
        "fit-table": "none",
        "latex-hhline": true,
        "latex-hhline-hash": false,
        "latex-tabu": false,
        "latex-color": false,
        "latex-microfix-alignment": true,
        "tex-escape": true,
        "tex-macro": true,
        "html-indent": "tab",
        "html-tbody": false,
        "html-remove-tag": false,
        "csv-separator": ",",
        "bbcode-header": "1",
        "pretext-indent": "two",
        "context-split": false,
        "context-landscape": false,
        "context-float": true,
        "context-indent": "two",
        "wml-indent": "four"
    },
    "autoBooktabs": false,
    "caption": {
        "caption": "Description of the studied projects.",
        "numbered": false,
        "label": "tab:all-projects"
    },
    "cells": [
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "l",
                    "borderTop": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\textsc{Project}<br>",
                "css": "border-color: black; border-style: solid; border-width: 1px;",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderTop": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\textsc{Non-Bloated Compile Scope Dependencies}",
                "css": "border-right: 1px solid black; border-top: 1px solid black; border-bottom: 1px solid black;",
                "colSpan": 2
            }
        ],
        [
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\textsc{\\#Direct}",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\textsc{\\#Transitive}",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            }
        ],
        [
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "l",
                    "borderLeft": "normal"
                },
                "html": "checkstyle",
                "css": "border-right: 1px solid black; border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[r]{7}{7}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[r]{8}{10}",
                "css": "border-right: 1px solid black; border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "Chronicle-Map",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\ChartSmall[r]{12}{12}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\ChartSmall[r]{16}{23}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "l",
                    "borderLeft": "normal"
                },
                "html": "commons-validator",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[r]{4}{4}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\textsc{N.A}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "CoreNLP",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "align": "r",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[r]{20}{20}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[r]{10}{12}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "l",
                    "borderLeft": "normal"
                },
                "html": "flink",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[r]{4}{4}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[r]{8}{8}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "graphhopper_core",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\ChartSmall[r]{10}{11}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\ChartSmall[r]{3}{7}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "guice",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "ChartSmall[r]{4}{4}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\ChartSmall[r]{5}{6}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "l",
                    "borderLeft": "normal"
                },
                "html": "httpcomponents-client",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[r]{5}{5}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\textsc{N.A}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "l",
                    "borderLeft": "normal"
                },
                "html": "jacop",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[r]{3}{5}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[r]{1}{4}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "l",
                    "borderLeft": "normal"
                },
                "html": "java-faker",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[r]{3}{3}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[r]{1}{1}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "l",
                    "borderLeft": "normal"
                },
                "html": "jcabi-github",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[r]{10}{10}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[r]{7}{10}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "l",
                    "borderLeft": "normal"
                },
                "html": "jooby",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[r]{13}{14}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[r]{7}{8}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "l",
                    "borderLeft": "normal"
                },
                "html": "mybatis-3",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[r]{7}{7}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[r]{1}{1}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "l",
                    "borderLeft": "normal"
                },
                "html": "pdfbox",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[r]{4}{5}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[r]{2}{2}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "l",
                    "borderLeft": "normal"
                },
                "html": "pf4j",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[r]{3}{3}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\textsc{N.A}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "l",
                    "borderLeft": "normal"
                },
                "html": "qart4j",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[r]{6}{6}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\textsc{N.A}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "Recaf",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\ChartSmall[r]{30}{31}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\ChartSmall[r]{19}{25}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "l",
                    "borderLeft": "normal"
                },
                "html": "RxRelay",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[r]{1}{1}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[r]{1}{1}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "l",
                    "borderLeft": "normal"
                },
                "html": "tablesaw",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[r]{3}{3}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[r]{6}{6}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "l",
                    "borderLeft": "normal"
                },
                "html": "tika",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[r]{2}{2}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\textsc{N.A}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "l",
                    "borderLeft": "normal"
                },
                "html": "undertow",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[r]{3}{3}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[r]{2}{2}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "l",
                    "borderBottom": "normal",
                    "borderLeft": "normal"
                },
                "html": "woodstox",
                "css": "border-bottom: 1px solid black; border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[r]{4}{4}",
                "css": "border-bottom: 1px solid black; border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderBottom": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[r]{1}{1}",
                "css": "border-bottom: 1px solid black; border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "l",
                    "borderBottom": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\textsc{Total}",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black; border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderBottom": "normal"
                },
                "html": "TODO",
                "css": "border-bottom: 1px solid black; border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderBottom": "normal",
                    "borderLeft": "normal"
                },
                "html": "TODO",
                "css": "border-bottom: 1px solid black; border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            }
        ]
    ],
    "version": "2.3.3"
}

==> tables/deptrim.json <==
{
    "options": {
        "gen-comma": false,
        "gen-surround": false,
        "latex-whitespace": false,
        "latex-border": true,
        "latex-command": true,
        "latex-split": false,
        "latex-landscape": false,
        "latex-float": true,
        "fit-table": "none",
        "latex-hhline": true,
        "latex-hhline-hash": false,
        "latex-tabu": false,
        "latex-color": false,
        "latex-microfix-alignment": true,
        "tex-escape": true,
        "tex-macro": true,
        "html-indent": "tab",
        "html-tbody": false,
        "html-remove-tag": false,
        "csv-separator": ",",
        "bbcode-header": "1",
        "pretext-indent": "two",
        "context-split": false,
        "context-landscape": false,
        "context-float": true,
        "context-indent": "two",
        "wml-indent": "four"
    },
    "autoBooktabs": false,
    "caption": {
        "caption": "Experimental results.",
        "numbered": false,
        "label": "tab:results"
    },
    "cells": [
        [
            {
                "dataset": {
                    "align": "l",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "double",
                    "borderBottom": "normal"
                },
                "html": "\\textsc{Project}",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid double solid solid; border-width: 1px 2px 1px 1px;",
                "rowSpan": 3
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "double",
                    "borderRight": "double",
                    "borderBottom": "normal"
                },
                "html": "RQ1",
                "css": "background-color: rgb(245, 244, 254); border-color: rgb(0, 0, 0); border-style: solid double; border-width: 1px 2px;",
                "colSpan": 3
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "double",
                    "borderRight": "double",
                    "borderBottom": "normal"
                },
                "html": "RQ2",
                "css": "background-color: rgb(252, 254, 235); border-color: rgb(0, 0, 0); border-style: solid double; border-width: 1px 2px;",
                "colSpan": 3
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "double",
                    "borderRight": "double",
                    "borderBottom": "normal"
                },
                "html": "RQ3",
                "css": "background-color: rgb(226, 253, 252); border-color: rgb(0, 0, 0); border-style: solid double; border-width: 1px 2px;",
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderRight": "normal",
                    "borderLeft": "double",
                    "borderBottom": "normal"
                },
                "html": "RQ4",
                "css": "background-color: rgb(225, 255, 225); border-color: rgb(0, 0, 0); border-style: solid solid solid double; border-width: 1px 1px 1px 2px;",
                "colSpan": 3
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "double",
                    "borderTop": "normal",
                    "borderBottom": "normal",
                    "borderRight": "normal"
                },
                "html": "\\textsc{NBCD}",
                "css": "background-color: rgb(245, 244, 254); border-color: rgb(0, 0, 0); border-style: solid solid solid double; border-width: 1px 1px 1px 2px;",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\textsc{Classes}",
                "css": "background-color: rgb(245, 244, 254); border-top: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderRight": "double",
                    "borderTop": "normal",
                    "borderBottom": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\textsc{Ratio}",
                "css": "background-color: rgb(245, 244, 254); border-color: rgb(0, 0, 0); border-style: solid double solid solid; border-width: 1px 2px 1px 1px;",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "double",
                    "borderTop": "normal",
                    "borderRight": "normal"
                },
                "html": "\\textsc{\\tst} ",
                "css": "background-color: rgb(252, 254, 235); border-top: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\textsc{\\pst} ",
                "css": "background-color: rgb(252, 254, 235); border-top: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderRight": "double",
                    "borderTop": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\textsc{NBCD}",
                "css": "background-color: rgb(252, 254, 235); border-top: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "double",
                    "borderTop": "normal",
                    "borderRight": "normal"
                },
                "html": "\\textsc{Classes}",
                "css": "background-color: rgb(226, 253, 252); border-top: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderRight": "double",
                    "borderTop": "normal",
                    "borderBottom": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\textsc{Ratio}",
                "css": "background-color: rgb(226, 253, 252); border-color: rgb(0, 0, 0); border-style: solid double solid solid; border-width: 1px 2px 1px 1px;",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "double",
                    "borderTop": "normal",
                    "borderRight": "normal"
                },
                "html": "\\textsc{TUD}",
                "css": "background-color: rgb(225, 255, 225); border-top: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\textsc{Comp.}",
                "css": "background-color: rgb(225, 255, 225); border-top: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderRight": "normal",
                    "borderTop": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\textsc{Test}",
                "css": "background-color: rgb(225, 255, 225); border-right: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "normal",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\textsc{Removed}",
                "css": "background-color: rgb(245, 244, 254); border-bottom: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderRight": "double",
                    "borderBottom": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\textsc{Specialized}",
                "css": "background-color: rgb(252, 254, 235); border-bottom: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "double",
                    "borderBottom": "normal",
                    "borderRight": "normal"
                },
                "html": "\\textsc{Removed}",
                "css": "background-color: rgb(226, 253, 252); border-bottom: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\textsc{Error}",
                "css": "background-color: rgb(225, 255, 225); border-bottom: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\textsc{Fail}",
                "css": "background-color: rgb(225, 255, 225); border-right: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "double",
                    "borderTop": "normal"
                },
                "html": "\\texttt{checkstyle}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderTop": "normal",
                    "borderRight": "normal"
                },
                "html": "\\np{15}/\\np{17}",
                "css": "background-color: rgb(232, 234, 234); border-top: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "normal",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[p]{2}{6493}",
                "css": "background-color: rgb(232, 234, 234); border-top: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderTop": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{863}{6491}",
                "css": "background-color: rgb(232, 234, 234); border-top: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "double",
                    "borderTop": "normal",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{red}{\\ding{55}}",
                "css": "background-color: rgb(232, 234, 234); border-top: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{teal}{\\ding{51}}",
                "css": "background-color: rgb(232, 234, 234); border-top: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderTop": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\np{12}/\\np{15}",
                "css": "background-color: rgb(232, 234, 234); border-top: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderTop": "normal",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[p]{2330}{6491}",
                "css": "background-color: rgb(232, 234, 234); border-top: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderTop": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{863}{4161}",
                "css": "background-color: rgb(232, 234, 234); border-top: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderTop": "normal",
                    "borderRight": "normal"
                },
                "html": "\\np{0}/\\np{15}",
                "css": "background-color: rgb(232, 234, 234); border-top: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\np{2}/\\np{15}",
                "css": "background-color: rgb(232, 234, 234); border-top: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderTop": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\np{1}/\\np{15}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "double"
                },
                "html": "\\texttt{Chronicle-Map}",
                "css": "background-color: rgb(255, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{28}/\\np{35}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[p]{278}{7595}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{375}{7317}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{red}{\\ding{55}}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{teal}{\\ding{51}}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\np{22}/\\np{24}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[p]{4670}{7317}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{375}{2647}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{4}/\\np{28}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\np{1}/\\np{24}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\np{1}/\\np{24}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "double"
                },
                "html": "\\texttt{classgraph}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{2}/\\np{2}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[p]{0}{224}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{261}{224}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{teal}{\\ding{51}}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\np{2}/\\np{2}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[p]{10}{224}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{261}{214}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{0}/\\np{2}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "--",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "--",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "l",
                    "borderLeft": "normal",
                    "borderRight": "double"
                },
                "html": "\\texttt{commons-validator}",
                "css": "background-color: rgb(255, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{4}/\\np{4}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[p]{0}{780}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{64}{780}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{teal}{\\ding{51}}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\np{4}/\\np{4}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[p]{625}{780}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{64}{155}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{0}/\\np{4}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "--",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "--",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "double"
                },
                "html": "\\texttt{CoreNLP}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{30}/\\np{32}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[p]{364}{9121}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{3932}{8757}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{teal}{\\ding{51}}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\np{29}/\\np{29}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[p]{3648}{8757}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{3932}{5109}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{1}/\\np{30}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "--",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "--",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "double"
                },
                "html": "\\texttt{flink}",
                "css": "background-color: rgb(255, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{15}/\\np{16}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[p]{0}{6175}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{277}{6175}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{red}{\\ding{55}}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{teal}{\\ding{51}}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\np{12}/\\np{14}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[p]{4124}{6175}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{277}{2051}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{1}/\\np{15}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\np{1}/\\np{14}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\np{1}/\\np{14}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "double"
                },
                "html": "\\texttt{graphhopper}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{13}/\\np{18}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[p]{1309}{5474}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{631}{4165}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{red}{\\ding{55}}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{teal}{\\ding{51}}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\np{12}/\\np{13}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[p]{1666}{4165}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{631}{2499}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{0}/\\np{13}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\np{1}/\\np{13}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\np{0}/\\np{13}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "double"
                },
                "html": "\\texttt{guice}",
                "css": "background-color: rgb(255, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{9}/\\np{10}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[p]{0}{2474}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{460}{2474}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{teal}{\\ding{51}}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\np{7}/\\np{7}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[p]{1327}{2474}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{460}{1147}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{2}/\\np{9}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "--",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "--",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "double"
                },
                "html": "\\texttt{helidon-io}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{34}/\\np{36}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[p]{38}{4002}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{32}{3964}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{red}{\\ding{55}}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{teal}{\\ding{51}}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\np{32}/\\np{33}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[p]{1040}{3964}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{32}{2924}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{1}/\\np{34}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\np{1}/\\np{33}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\np{0}/\\np{33}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "l",
                    "borderLeft": "normal",
                    "borderRight": "double"
                },
                "html": "\\texttt{httpcomponents-client}",
                "css": "background-color: rgb(255, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{5}/\\np{5}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[p]{0}{1153}<br>",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{493}{1153}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{teal}{\\ding{51}}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\np{4}/\\np{4}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[p]{432}{1153}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{493}{721}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{1}/\\np{5}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "--",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "--",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "double"
                },
                "html": "\\texttt{immutables}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{2}/\\np{2}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[p]{0}{307}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{31}{307}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{teal}{\\ding{51}}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\np{2}/\\np{2}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[p]{48}{307}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{31}{259}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{0}/\\np{2}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "--",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "--",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "l",
                    "borderLeft": "normal",
                    "borderRight": "double"
                },
                "html": "\\texttt{jacop}",
                "css": "background-color: rgb(255, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{4}/\\np{9}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[p]{504}{8487}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{833}{7983}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{red}{\\ding{55}}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{teal}{\\ding{51}}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\np{3}/\\np{4}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[p]{6453}{7983}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{833}{1530}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{0}/\\np{4}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\np{1}/\\np{4}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\np{0}/\\np{4}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "l",
                    "borderLeft": "normal",
                    "borderRight": "double"
                },
                "html": "\\texttt{java-faker}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{4}/\\np{4}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[p]{0}{506}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{107}{506}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{red}{\\ding{55}}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{teal}{\\ding{51}}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\np{3}/\\np{4}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[p]{222}{506}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{107}{284}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{0}/\\np{4}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\np{1}/\\np{4}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\np{0}/\\np{4}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "l",
                    "borderLeft": "normal",
                    "borderRight": "double"
                },
                "html": "\\texttt{jcabi-github}",
                "css": "background-color: rgb(255, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{17}/\\np{20}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[p]{9}{3921}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{312}{3912}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{red}{\\ding{55}}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{teal}{\\ding{51}}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\np{16}/\\np{17}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[p]{2456}{3912}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{312}{1456}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{0}/\\np{17}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\np{1}/\\np{17}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\np{0}/\\np{17}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "double"
                },
                "html": "\\texttt{jimfs}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{8}/\\np{9}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[p]{0}{3560}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{124}{3560}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{teal}{\\ding{51}}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\np{6}/\\np{6}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[p]{1741}{3560}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{124}{1819}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{2}/\\np{8}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "--",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "--",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "l",
                    "borderLeft": "normal",
                    "borderRight": "double"
                },
                "html": "\\texttt{jooby}",
                "css": "background-color: rgb(255, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{20}/\\np{22}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[p]{0}{6945}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{320}{6945}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{red}{\\ding{55}}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{teal}{\\ding{51}}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\np{19}/\\np{20}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[p]{1349}{6945}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{320}{5596}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{0}/\\np{20}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\np{1}/\\np{20}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\np{0}/\\np{20}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "double"
                },
                "html": "\\texttt{lettuce}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{39}/\\np{44}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[p]{0}{10364}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{1302}{10364}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{red}{\\ding{55}}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{teal}{\\ding{51}}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\np{36}/\\np{37}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[p]{1866}{10364}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{1302}{8498}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{2}/\\np{39}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\np{0}/\\np{37}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\np{1}/\\np{37}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "double"
                },
                "html": "\\texttt{modelmapper}",
                "css": "background-color: rgb(255, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{6}/\\np{6}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[p]{0}{2700}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{210}{2700}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{red}{\\ding{55}}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{teal}{\\ding{51}}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\np{4}/\\np{5}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[p]{412}{2700}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{210}{2288}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{1}/\\np{6}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\np{0}/\\np{5}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\np{1}/\\np{5}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "l",
                    "borderLeft": "normal",
                    "borderRight": "double"
                },
                "html": "\\texttt{mybatis-3}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{8}/\\np{8}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[p]{0}{1345}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{480}{1345}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{red}{\\ding{55}}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{teal}{\\ding{51}}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\np{7}/\\np{8}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[p]{422}{1345}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{480}{923}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{0}/\\np{8}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\np{0}/\\np{8}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\np{1}/\\np{8}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "double"
                },
                "html": "\\texttt{OpenPDF}",
                "css": "background-color: rgb(255, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{12}/\\np{35}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[p]{2336}{17512}<br>",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{484}{15176}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{red}{\\ding{55}}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{teal}{\\ding{51}}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\np{11}/\\np{12}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[p]{11468}{15176}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{484}{3708}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{0}/\\np{12}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\np{1}/\\np{12}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\np{0}/\\np{12}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "l",
                    "borderLeft": "normal",
                    "borderRight": "double"
                },
                "html": "\\texttt{pdfbox}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{6}/\\np{7}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[p]{63}{6836}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{754}{6773}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{teal}{\\ding{51}}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\np{6}/\\np{6}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[p]{5070}{6773}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{754}{1703}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{0}/\\np{6}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "--",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "--",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "double"
                },
                "html": "\\texttt{pf4j}",
                "css": "background-color: rgb(255, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{3}/\\np{3}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[p]{0}{115}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{93}{115}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{teal}{\\ding{51}}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\np{2}/\\np{2}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[p]{10}{115}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{93}{105}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{1}/\\np{3}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "--",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "--",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "double"
                },
                "html": "\\texttt{poi-tl}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{33}/\\np{36}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[p]{258}{12143}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{255}{11885}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{red}{\\ding{55}}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{teal}{\\ding{51}}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\np{28}/\\np{28}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[p]{5192}{11885}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{255}{6693}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{5}/\\np{33}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "--",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\np{1}/\\np{28}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "double"
                },
                "html": "\\texttt{Recaf}",
                "css": "background-color: rgb(255, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{49}/\\np{56}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[p]{518}{10769}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{538}{10251}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{teal}{\\ding{51}}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\np{41}/\\np{41}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[p]{2952}{10251}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{538}{7299}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{8}/\\np{49}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "--",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "--",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "double"
                },
                "html": "\\texttt{RxRelay}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{2}/\\np{2}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[p]{0}{1758}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{16}{1758}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{red}{\\ding{55}}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{teal}{\\ding{51}}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\np{1}/\\np{2}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[p]{64}{1758}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{16}{1694}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{0}/\\np{2}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\np{0}/\\np{2}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\np{1}/\\np{2}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "double"
                },
                "html": "\\texttt{scribejava}",
                "css": "background-color: rgb(255, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{7}/\\np{8}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[p]{39}{1278}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{116}{1239}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{teal}{\\ding{51}}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\np{6}/\\np{6}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[p]{353}{1239}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{116}{886}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{1}/\\np{7}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "--",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "--",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "l",
                    "borderLeft": "normal",
                    "borderRight": "double"
                },
                "html": "\\texttt{tablesaw}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{9}/\\np{9}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[p]{0}{1447}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{7}{1447}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{teal}{\\ding{51}}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\np{7}/\\np{7}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[p]{379}{1447}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{7}{1068}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{2}/\\np{9}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "--",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "--",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "l",
                    "borderLeft": "normal",
                    "borderRight": "double"
                },
                "html": "\\texttt{tika}",
                "css": "background-color: rgb(255, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{2}/\\np{2}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[p]{0}{253}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{435}{253}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{teal}{\\ding{51}}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\np{2}/\\np{2}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[p]{187}{253}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{435}{66}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{0}/\\np{2}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "--",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "--",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "l",
                    "borderLeft": "normal",
                    "borderRight": "double"
                },
                "html": "\\texttt{undertow}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{5}/\\np{5}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[p]{0}{742}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{1581}{742}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\textcolor{teal}{\\ding{51}}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\np{5}/\\np{5}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\ChartSmall[p]{224}{742}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal"
                },
                "html": "\\Ratio{1581}{518}",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal"
                },
                "html": "\\np{0}/\\np{5}",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "--",
                "css": "background-color: rgb(232, 234, 234); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "--",
                "css": "background-color: rgb(232, 234, 234); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "l",
                    "borderLeft": "normal",
                    "borderRight": "double",
                    "borderBottom": "normal"
                },
                "html": "\\texttt{woodstox}",
                "css": "background-color: rgb(255, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\np{5}/\\np{5}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\ChartSmall[p]{0}{864}<br>",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\Ratio{208}{864}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "double",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\textcolor{red}{\\ding{55}}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\textcolor{teal}{\\ding{51}}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\np{3}/\\np{5}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\ChartSmall[p]{222}{864}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\Ratio{208}{642}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0); border-right: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "double",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\np{0}/\\np{5}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0); border-left: 2px double rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\np{1}/\\np{5}",
                "css": "background-color: rgb(254, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\np{1}/\\np{5}",
                "css": "background-color: rgb(254, 255, 255); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "l",
                    "borderBottom": "normal",
                    "borderLeft": "normal",
                    "borderRight": "double",
                    "borderTop": "normal"
                },
                "html": "\\textsc{Total}",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid double solid solid; border-width: 1px 2px 1px 1px;"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "normal",
                    "borderLeft": "double",
                    "borderRight": "normal",
                    "borderTop": "normal"
                },
                "html": "\\np{396}/\\np{467}",
                "css": "background-color: rgb(254, 255, 255); border-color: rgb(0, 0, 0); border-style: solid solid solid double; border-width: 1px 1px 1px 2px;"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "normal",
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "borderTop": "normal"
                },
                "html": "\\ChartSmall[p]{5718}{135343}",
                "css": "background-color: rgb(254, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "double",
                    "borderLeft": "normal",
                    "borderTop": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\Ratio{15594}{129625}",
                "css": "background-color: rgb(254, 255, 255); border-color: rgb(0, 0, 0); border-style: solid double solid solid; border-width: 1px 2px 1px 1px;"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "normal",
                    "borderLeft": "double",
                    "borderRight": "normal",
                    "borderTop": "normal"
                },
                "html": "\\np{15}/\\np{30}",
                "css": "background-color: rgb(254, 255, 255); border-color: rgb(0, 0, 0); border-style: solid solid solid double; border-width: 1px 1px 1px 2px;"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderTop": "normal"
                },
                "html": "\\np{15}/\\np{30}",
                "css": "background-color: rgb(254, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "normal",
                    "borderRight": "double",
                    "borderLeft": "normal",
                    "borderTop": "normal"
                },
                "html": "\\ChartSmall[p]{344}{364}",
                "css": "background-color: rgb(254, 255, 255); border-color: rgb(0, 0, 0); border-style: solid double solid solid; border-width: 1px 2px 1px 1px;"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "normal",
                    "borderLeft": "double",
                    "borderRight": "normal",
                    "borderTop": "normal"
                },
                "html": "\\ChartSmall[p]{60962}{129625}",
                "css": "background-color: rgb(254, 255, 255); border-color: rgb(0, 0, 0); border-style: solid solid solid double; border-width: 1px 1px 1px 2px;"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "normal",
                    "borderRight": "double",
                    "borderLeft": "normal",
                    "borderTop": "normal"
                },
                "html": "\\Ratio{15594}{68663}",
                "css": "background-color: rgb(254, 255, 255); border-color: rgb(0, 0, 0); border-style: solid double solid solid; border-width: 1px 2px 1px 1px;"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "normal",
                    "borderLeft": "double",
                    "borderRight": "normal",
                    "borderTop": "normal"
                },
                "html": "\\np{32}/\\np{396}",
                "css": "background-color: rgb(254, 255, 255); border-color: rgb(0, 0, 0); border-style: solid solid solid double; border-width: 1px 1px 1px 2px;"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderTop": "normal"
                },
                "html": "\\ChartSmall[p]{12}{364}",
                "css": "background-color: rgb(254, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "borderLeft": "normal",
                    "borderTop": "normal"
                },
                "html": "\\ChartSmall[p]{9}{364}",
                "css": "background-color: rgb(254, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            }
        ]
    ],
    "version": "2.3.3"
}

==> tables/descriptive.json <==
{
    "options": {
        "gen-comma": false,
        "gen-surround": false,
        "latex-whitespace": false,
        "latex-border": true,
        "latex-command": true,
        "latex-split": false,
        "latex-landscape": false,
        "latex-float": true,
        "fit-table": "none",
        "latex-hhline": true,
        "latex-hhline-hash": false,
        "latex-tabu": false,
        "latex-color": false,
        "latex-microfix-alignment": true,
        "tex-escape": true,
        "tex-macro": true,
        "html-indent": "tab",
        "html-tbody": false,
        "html-remove-tag": false,
        "csv-separator": ",",
        "bbcode-header": "1",
        "pretext-indent": "two",
        "context-split": false,
        "context-landscape": false,
        "context-float": true,
        "context-indent": "two",
        "wml-indent": "four"
    },
    "autoBooktabs": false,
    "caption": {
        "caption": "Description of the studied projects.",
        "numbered": false,
        "label": "tab:all-projects"
    },
    "cells": [
        [
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "l",
                    "borderTop": "normal",
                    "borderBottom": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\textsc{Project} (https://github.com/)",
                "css": "border-color: black rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal",
                    "borderLeft": "normal",
                    "borderTop": "normal"
                },
                "html": "\\textsc{Commit SHA}<br>",
                "css": "border-color: rgb(0, 0, 0) black black rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderTop": "normal",
                    "align": "c"
                },
                "html": "\\textsc{\\#CD}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "\\textsc{\\#NBCD}",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal",
                    "borderLeft": "normal",
                    "borderTop": "normal"
                },
                "html": "\\textsc{\\#Classes}",
                "css": "border-color: rgb(0, 0, 0) black black rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "colSpan": 3
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderBottom": "normal",
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "\\textsc{Size (KB)}",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);",
                "colSpan": 3
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c",
                    "borderTop": "normal"
                },
                "html": "\\textsc{Project}",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "\\textsc{NBCD}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "\\textsc{Ratio}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderBottom": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderLeft": "normal",
                    "borderTop": "normal"
                },
                "html": "\\textsc{Project}",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "borderBottom": "normal",
                    "borderRight": "normal",
                    "borderTop": "normal",
                    "align": "c"
                },
                "html": "\\textsc{NBCD}",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderBottom": "normal",
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "borderTop": "normal",
                    "align": "c"
                },
                "html": "\\textsc{Ratio}",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            }
        ],
        [
            {
                "dataset": {
                    "align": "l",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\href{https://github.com/checkstyle/checkstyle}{\\texttt{checkstyle}}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\texttt{\\href{https://github.com/checkstyle/checkstyle/commit/dbeb9024c861ad11b194e40d8c6e08d7e6ec5122}{6ec5122}}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{17}",
                "css": "border-top: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\np{15}",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{863}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderTop": "normal",
                    "align": "r"
                },
                "html": "\\np{6491}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "borderTop": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{863}{6491}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\np{4797}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245); border-left: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{14070}",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{4797}{14070}",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "l",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\href{https://github.com/OpenHFT/Chronicle-Map}{\\texttt{Chronicle-Map}}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\texttt{\\href{https://github.com/OpenHFT/Chronicle-Map/commit/26e26c132290ad8049c97e0c44eb7f33b63c1c60}{63c1c60}}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{35}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\np{24}",
                "css": "border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{375}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{7087}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{375}{7087}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\np{1742}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{14987}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{1742}{14987}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\href{https://github.com/classgraph/classgraph}{\\texttt{classgraph}}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "\\texttt{\\href{https://github.com/classgraph/classgraph/commit/92b644677964496fb841ba41bed52247f8a24786}{8a24786}}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{2}",
                "css": "background-color: rgb(245, 245, 245); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\np{2}",
                "css": "border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{261}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{224}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{261}{224}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\np{1125}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{334}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{1125}{334}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "l",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\href{https://github.com/apache/commons-validator}{\\texttt{commons-validator}}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\texttt{\\href{https://github.com/apache/commons-validator/commit/f9bb21748a9f9c50fbc31862de25ed49433ecc88}{33ecc88}}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{4}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\np{4}",
                "css": "border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\np{64}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{780}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{64}{780}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\np{357}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{1067}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{357}{1067}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "l",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\href{https://github.com/stanfordnlp/CoreNLP}{\\texttt{CoreNLP}}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\texttt{\\href{https://github.com/checkstyle/checkstyle/commit/f7782ff5f235584b0fc559f266961b5ab013556a}{013556a}}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{32}",
                "css": "background-color: rgb(245, 245, 245); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\np{29}",
                "css": "border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{3932}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{8685}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{3932}{8685}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\np{24111}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{16230}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{24111}{16230}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "l",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\href{https://github.com/apache/flink}{\\texttt{flink/flink-java}}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\texttt{\\href{https://github.com/apache/flink/commit/c41c8e5cfab683da8135d6c822693ef851d6e2b7}{1d6e2b7}}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{16}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\np{14}",
                "css": "border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{277}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{6173}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{277}{6173}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\np{1159}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{9749}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{1159}{9749}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "l",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\href{https://github.com/graphhopper/graphhopper}{\\texttt{graphhopper/core}}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\texttt{\\href{https://github.com/graphhopper/graphhopper/commit/6d3da37960f56aa6b9c4b1ffd77f70ebebff8747}{bff8747}}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{18}",
                "css": "background-color: rgb(245, 245, 245); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\np{13}",
                "css": "border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{631}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{4165}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{631}{4165}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\np{3843}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{9704}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{3843}{9704}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "l",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\href{https://github.com/google/guice}{\\texttt{guice/core}}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\texttt{\\href{https://github.com/google/guice/commit/b0ff10c8ec8911137451623a333d6daa65f73d8a}{5f73d8a}}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{10}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\np{7}",
                "css": "border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{460}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{2466}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{460}{2466}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\np{1497}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{3175}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{1497}{3175}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\href{https://github.com/helidon-io/helidon}{\\texttt{helidon-io/openapi}}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "\\texttt{\\href{https://github.com/helidon-io/helidon/commit/99cf5add9b4049581f08aae9eddaf0280070f2bb}{070f2bb}}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{36}",
                "css": "background-color: rgb(245, 245, 245); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\np{33}",
                "css": "border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{32}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{3951}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{32}{3951}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\np{152}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{6798}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{152}{6798}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "l",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\href{https://github.com/apache/httpcomponents-client/tree/master/httpclient5}{\\texttt{httpcomponents-client/httpclient5}}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\texttt{\\href{https://github.com/apache/httpcomponents-client/commit/d8f702fb4d44c746bb0edf00643aa7139cb8bdf7}{cb8bdf7}}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{5}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\np{4}",
                "css": "border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\np{493}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{1134}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{493}{1134}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\np{1926}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{5625}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{1926}{5625}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\href{https://github.com/immutables/immutables}{\\texttt{immutables/gson}}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "\\texttt{\\href{https://github.com/immutables/immutables/commit/6e192030320eaf7a8b5f146c39ae5a17b413aa37}{413aa37}}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{2}",
                "css": "background-color: rgb(245, 245, 245); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\np{2}",
                "css": "border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{31}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{307}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{31}{307}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\np{84}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{346}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{84}{346}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "l",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\href{https://github.com/radsz/jacop}{\\texttt{jacop}}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\texttt{\\href{https://github.com/radsz/jacop/commit/1a395e6add22caf79590fe9d1b2223bfb6ed0cd0}{6ed0cd0}}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{9}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\np{4}",
                "css": "border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\np{833}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{7983}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{833}{7983}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\np{4113}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{21666}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{4113}{21666}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "l",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\href{https://github.com/DiUS/java-faker}{\\texttt{java-faker}}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\texttt{\\href{https://github.com/DiUS/java-faker/commit/e23d6067c8f83b335a037d24e6107a37eb0b9e6e}{b0b9e6e}}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{4}",
                "css": "background-color: rgb(245, 245, 245); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\np{4}",
                "css": "border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\np{107}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{506}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{107}{506}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\np{4300}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{951}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{4300}{951}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "l",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\href{https://github.com/jcabi/jcabi-github}{\\texttt{jcabi-github}}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\texttt{\\href{https://github.com/jcabi/jcabi-github/commit/02f3ab93156349c2f66989ac675bd6292462d724}{462d724}}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{20}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\np{17}",
                "css": "border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\np{312}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{3912}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{312}{3912}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\np{917}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{8542}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{917}{8542}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "l",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\href{https://github.com/jooby-project/jooby/tree/3.x/jooby}{\\texttt{jooby/jooby}}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\texttt{\\href{https://github.com/jooby-project/jooby/commit/4d7be54dad429b5aeb5266387df14b0781c78357}{1c78357}}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{22}",
                "css": "background-color: rgb(245, 245, 245); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\np{20}",
                "css": "border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\np{320}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{6945}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{320}{6945}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\np{1043}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{11529}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{1043}{11529}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\href{https://github.com/google/jimfs}{\\texttt{jimfs/jimfs}}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "\\texttt{\\href{https://github.com/google/jimfs/commit/3bc54fae2feb218dcf5427d2626720fc09ef38d1}{9ef38d1}}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{9}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\np{6}",
                "css": "border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{124}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{3557}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{124}{3557}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\np{444}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{15679}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{444}{15679}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\href{https://github.com/lettuce-io/lettuce-core}{\\texttt{lettuce/core}}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "\\texttt{\\href{https://github.com/lettuce-io/lettuce-core/commit/77c4ea587fdba73f688c95a481d2743b6fc94fcb}{fc94fcb}}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{44}",
                "css": "background-color: rgb(245, 245, 245); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\np{37}",
                "css": "border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{1302}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{10327}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{1302}{10327}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\np{4928}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{15862}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{4928}{15862}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\href{https://github.com/modelmapper/modelmapper}{\\texttt{modelmapper/core}}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "\\texttt{\\href{https://github.com/modelmapper/modelmapper/commit/894c658609f47f817ce20e41f6e87e1f803663ee}{03663ee}}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{6}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\np{5}",
                "css": "border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{210}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{2692}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{210}{2692}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\np{538}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{3795}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{538}{3795}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "l",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\href{https://github.com/mybatis/mybatis-3}{\\texttt{mybatis-3}}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\texttt{\\href{https://github.com/mybatis/mybatis-3/commit/c195f12808a88a1ee245dc86d9c1621042655970}{2655970}}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{8}",
                "css": "background-color: rgb(245, 245, 245); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\np{8}",
                "css": "border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\np{480}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{1345}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{480}{1345}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\np{1382}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{2197}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{1382}{2197}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            }
        ],
        [
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\href{https://github.com/LibrePDF/OpenPDF}{\\texttt{OpenPDF}}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "\\texttt{\\href{https://github.com/LibrePDF/OpenPDF/commit/0c9c4ca393b01444b7cb13bb1d12da202bd0d458}{bd0d458}}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{35}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\np{12}",
                "css": "border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{484}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{15176}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{484}{15176}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\np{5738}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{39242}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{5738}{39242}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "l",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\href{https://github.com/apache/pdfbox/tree/trunk/pdfbox}{\\texttt{pdfbox/pdfbox}}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\texttt{\\href{https://github.com/apache/pdfbox/commit/e72963ca5b283a87828ee731cd85c0b6baf1ff57}{af1ff57}}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{7}",
                "css": "background-color: rgb(245, 245, 245); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\np{6}",
                "css": "border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\np{754}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{6773}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{754}{6773}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\np{5457}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{14428}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{5457}{14428}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "l",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\href{https://github.com/pf4j/pf4j}{\\texttt{pf4j}}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\texttt{\\href{https://github.com/pf4j/pf4j/commit/efaed93c10dd9d114335e2a344e8bca04fd00c63}{fd00c63}}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{3}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\np{2}",
                "css": "border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{93}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{72}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{93}{72}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\np{243}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{203}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{243}{203}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\href{https://github.com/Sayi/poi-tl}{\\texttt{poi-tl}}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "\\texttt{\\href{https://github.com/Sayi/poi-tl/commit/5d5004311a406b7d5843be76322bf208071b5969}{71b5969}}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{36}",
                "css": "background-color: rgb(245, 245, 245); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\np{28}",
                "css": "border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{255}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{11743}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{255}{11743}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\np{892}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{22280}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{892}{22280}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "l",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\href{https://github.com/Col-E/Recaf}{\\texttt{Recaf}}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\texttt{\\href{https://github.com/Col-E/Recaf/commit/c66f23801493bd866db757b0594c1fceaa30dce0}{a30dce0}}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{56}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\np{41}",
                "css": "border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{538}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{9902}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{538}{9902}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\np{2481}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{19805}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{2481}{19805}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\href{https://github.com/scribejava/scribejava}{\\texttt{scribejava}}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "\\texttt{\\href{https://github.com/scribejava/commit/466f37c6faf5a9a2de9c87ae1bce71b617a6185b}{7a6185b}}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{8}",
                "css": "background-color: rgb(245, 245, 245); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\np{6}",
                "css": "border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{116}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{1238}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{116}{1238}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\np{272}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{2594}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{272}{2594}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "l",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\href{https://github.com/JakeWharton/RxRelay}{\\texttt{RxRelay}}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\texttt{\\href{https://github.com/JakeWharton/RxRelay/commit/e9fc1586192ca1ecdbc41ae39036cbf0d09428b5}{09428b5}}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{2}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\np{2}",
                "css": "border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{16}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{1758}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{16}{1758}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\np{49}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{2585}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{49}{2585}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "l",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\href{https://github.com/jtablesaw/tablesaw/tree/master/json}{\\texttt{tablesaw/json}}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\texttt{\\href{https://github.com/jtablesaw/tablesaw/commit/05823f66246ea191e62ad0658d2fed0b080d5334}{80d5334}}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{9}",
                "css": "background-color: rgb(245, 245, 245); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\np{7}",
                "css": "border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\np{7}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{1352}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{7}{1352}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\np{23}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{2831}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{23}{2831}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "l",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\href{https://github.com/apache/tika/tree/main/tika-core}{\\texttt{tika/tika-core}}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\texttt{\\href{https://github.com/apache/tika/commit/41319f3c294b13de5342a80570b4540f7dd04a3e}{dd04a3e}}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{2}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\np{2}",
                "css": "border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\np{435}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{253}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{435}{253}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\np{1554}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{378}",
                "css": "border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{1554}{378}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "l",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\href{https://github.com/undertow-io/undertow/tree/master/core}{\\texttt{undertow/core}}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\texttt{\\href{https://github.com/undertow-io/undertow/commit/56c91f129b1c2a55cf3287836cc68c80acce54c6}{cce54c6}}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{5}",
                "css": "background-color: rgb(245, 245, 245); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\np{5}",
                "css": "border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\np{1581}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{742}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{1581}{742}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\np{4844}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{1154}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{4844}{1154}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(245, 245, 245);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "l",
                    "borderBottom": "normal",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\href{https://github.com/FasterXML/woodstox}{\\texttt{woodstox}}",
                "css": "border-bottom: 1px solid black; border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\texttt{\\href{https://github.com/FasterXML/woodstox/commit/e8f00401bebd103f62d51383ef53da2cd58bd89e}{58bd89e}}",
                "css": "border-bottom: 1px solid black; border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "r"
                },
                "html": "\\np{5}",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderBottom": "normal",
                    "align": "r"
                },
                "html": "\\np{5}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderBottom": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\np{208}",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black; background-color: rgb(255, 255, 255); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderBottom": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{864}",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{208}{864}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\np{1012}",
                "css": "border-right: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255); border-left: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderBottom": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{1179}",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{1012}{1179}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "l",
                    "borderBottom": "normal",
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\textsc{Total}",
                "css": "border-bottom: 1px solid black; border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\np{30}<br>",
                "css": "border-bottom: 1px solid black; border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "borderTop": "normal",
                    "align": "r"
                },
                "html": "\\np{467}",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderTop": "normal",
                    "borderBottom": "normal",
                    "align": "r"
                },
                "html": "\\np{364}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderBottom": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\np{15594}<br>",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black; border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderBottom": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\np{128603}",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderTop": "normal",
                    "borderBottom": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{15594}{128603}",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderTop": "normal",
                    "borderBottom": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\np{81023}",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "r"
                },
                "html": "\\np{268985}",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderBottom": "normal",
                    "align": "r"
                },
                "html": "\\Ratio{81023}{268985}",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            }
        ]
    ],
    "version": "2.3.3"
}

==> tables/test_failures.json <==
{
    "options": {
        "gen-comma": false,
        "gen-surround": false,
        "latex-whitespace": false,
        "latex-border": true,
        "latex-command": true,
        "latex-split": false,
        "latex-landscape": false,
        "latex-float": true,
        "fit-table": "none",
        "latex-hhline": true,
        "latex-hhline-hash": false,
        "latex-tabu": false,
        "latex-color": false,
        "latex-microfix-alignment": true,
        "tex-escape": true,
        "tex-macro": true,
        "html-indent": "tab",
        "html-tbody": false,
        "html-remove-tag": false,
        "csv-separator": ",",
        "bbcode-header": "1",
        "pretext-indent": "two",
        "context-split": false,
        "context-landscape": false,
        "context-float": true,
        "context-indent": "two",
        "wml-indent": "four"
    },
    "autoBooktabs": false,
    "caption": {
        "caption": "Number of tests that fail for the projects with at least one test failure.",
        "numbered": false,
        "label": "tab:all-projects"
    },
    "cells": [
        [
            {
                "dataset": {
                    "borderBottom": "normal",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "align": "l",
                    "borderRight": "normal"
                },
                "html": "\\textsc{Project}",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderBottom": "normal",
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\textsc{Dependency}",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "borderBottom": "normal",
                    "borderTop": "normal",
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\textsc{\\# Test Fail}",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "align": "l",
                    "borderRight": "normal"
                },
                "html": "\\texttt{checkstyle}",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\texttt{Saxon-HE}<br>",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[q]{1}{3887}",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "align": "l",
                    "borderRight": "normal"
                },
                "html": "\\texttt{Chronicle-Map}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\texttt{chronicle-wire}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[q]{3}{1231}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "l",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\texttt{flink}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\texttt{commons-math3}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[q]{1}{820}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\texttt{llettuce-core}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\texttt{micrometer-core}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\ChartSmall[q]{6}{2600}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\texttt{modelmapper}<br>",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\texttt{byte-buddy-dep}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\ChartSmall[q]{4}{618}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "l",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\texttt{mybatis-3}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\texttt{slf4j-api}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[q]{1}{1699}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderLeft": "normal"
                },
                "html": "\\texttt{poi-tl}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "r"
                },
                "html": "\\texttt{batik-codec}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "align": "r"
                },
                "html": "\\ChartSmall[q]{107}{125}",
                "css": "border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "align": "l",
                    "borderRight": "normal"
                },
                "html": "\\texttt{RxRelay}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\texttt{rxjava}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[q]{6}{64}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderBottom": "normal",
                    "align": "l",
                    "borderRight": "normal"
                },
                "html": "\\texttt{woodstox}",
                "css": "border-left: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderBottom": "normal",
                    "align": "r",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "\\texttt{msv-core}",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[q]{1}{868}",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderBottom": "normal",
                    "borderLeft": "normal",
                    "borderTop": "normal",
                    "align": "l",
                    "borderRight": "normal"
                },
                "html": "\\textsc{Total}",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderBottom": "normal",
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal"
                },
                "html": "--",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "borderBottom": "normal",
                    "borderRight": "normal",
                    "borderTop": "normal",
                    "align": "r",
                    "borderLeft": "normal"
                },
                "html": "\\ChartSmall[q]{130}{11912}",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            }
        ]
    ],
    "version": "2.3.3"
}
